Galaxy And Mass Assembly (GAMA): The environmental impact on SFR and metallicity in galaxy groups

We present a study of the relationships and environmental dependencies between stellar mass, star formation rate, and gas metallicity for more than 700 galaxies in groups up to redshift 0.35 from the Galaxy And Mass Assembly (GAMA) survey. To identify the main drivers, our sample was analyzed as a function of group-centric distance, projected galaxy number density, and stellar mass. By using control samples of more than 16000 star-forming field galaxies and volume limited samples, we find that the highest enhancement in SFR (0.3 dex) occurs in galaxies with the lowest local density. In contrast to previous work, our data show small enhancements of $\sim$0.1 dex in SFR for galaxies at the highest local densities or group-centric distances. Our data indicates quenching in SFR only for massive galaxies, suggesting that stellar mass might be the main driver of quenching processes for star forming galaxies. We can discard a morphological driven quenching, since the S\'ersic index distribution for group and control galaxies are similar. The gas metallicity does not vary drastically. It increases $\sim$0.08 dex for galaxies at the highest local densities, and decreases for galaxies at the highest group-centric distances, in agreement with previous work. Altogether, the local density, rather than group-centric distance, shows the stronger impact in enhancing both, the SFR and gas metallicity. We applied the same methodology to galaxies from the IllustrisTNG simulations, and although we were able to reproduce the general observational trends, the differences between group and control samples only partially agree with the observations

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
